A Precise Performance Analysis of the Randomized Singular Value Decomposition

The Randomized Singular Value Decomposition (RSVD) is a widely used algorithm for efficiently computing low-rank approximations of large matrices, without the need to construct a full-blown SVD. Of interest, of course, is the approximation error of RSVD compared to the optimal low-rank approximation error obtained from the SVD. While the literature provides various upper and lower error bounds for RSVD, in this paper we derive precise asymptotic expressions that characterize its approximation error as the matrix dimensions grow to infinity. Our expressions depend only on the singular values of the matrix, and we evaluate them for two important matrix ensembles: those with power law and bilevel singular value distributions. Our results aim to quantify the gap between the existing theoretical bounds and the actual performance of RSVD. Furthermore, we extend our analysis to polynomial-filtered RSVD, deriving performance characterizations that provide insights into optimal filter selection.

==> bilvl_r=50_R=100_n=d=1000_a=1_b=07.dat <==
k	lwbnd	q0	q1	q2	q3	q4	q5 upbnd	qpred0	qpred1 	qpred2	qpred3	qpred4	qpred5
6.000000000 486.570000000 489.577864416 489.494785903 489.219076886 487.271476565 487.063186064 487.060000002 2919.422954774 489.579127029 489.489666532 489.209194282 487.227345206 487.060789292 487.060000001
9.000000000 485.100000000 488.095538192 487.972532587 487.580435791 485.657154465 485.590270156 485.590000000 1091.479432161 488.093831654 487.963047426 487.577220559 485.646426971 485.590197059 485.590000000
12.000000000 483.630000000 486.608253900 486.440074311 485.987961978 484.158961848 484.120130072 484.120000000 829.085909548 486.608629221 486.438617680 485.965330990 484.153041107 484.120112275 484.120000000
15.000000000 482.160000000 485.127675759 484.919275025 484.384168467 482.675416330 482.650083188 482.650000000 723.247386935 485.123518894 484.916257060 484.370312414 482.673256819 482.650078356 482.650000000
18.000000000 480.690000000 483.640588268 483.393254732 482.801911173 481.198954441 481.180068370 481.180000000 665.579633552 483.638499846 483.395853666 482.789539573 481.197906472 481.180060091 481.180000000
21.000000000 479.220000000 482.152575060 481.881065975 481.242884289 479.724709211 479.710051278 479.710000000 628.986591709 482.153571261 481.877303246 481.220862444 479.724537285 479.710048675 479.710000000
24.000000000 477.750000000 480.670168699 480.369626166 479.671458987 478.253239249 478.240043599 478.240000000 603.485503306 480.668732333 480.360508581 479.662513677 478.252221958 478.240040864 478.240000000
27.000000000 476.280000000 479.189779855 478.852100222 478.124452177 476.781020445 476.770035823 476.770000000 584.538751028 479.183982263 478.845378923 478.113033874 476.780533313 476.770035184 476.770000000


==> pwrlaw_alpha=1_d=1000_r=5_R=15_a=1_b=07.dat <==
k lwbnd q0	q1  q2  q3  q4  upbnd	qpred0	qpred1	qpred2 	qpred3  qpred4  
7.000000000 0.117012140 0.313620374 0.149232559 0.138059906 0.135482082 0.134293343 1.200000000 0.326808435 0.156160513 0.147151321 0.144787307 0.143860605
8.000000000 0.104666461 0.282768324 0.132666401 0.121882119 0.119916593 0.118700898 0.700000000 0.288648692 0.136577964 0.128694909 0.126621190 0.125790912
9.000000000 0.094666461 0.253316922 0.116106807 0.108885452 0.107036577 0.106015271 0.533333333 0.258424933 0.121347093 0.114339943 0.112495504 0.111750668
10.000000000 0.086401998 0.228968608 0.105139247 0.099008453 0.096614677 0.095867575 0.450000000 0.233903231 0.109162396 0.102855963 0.101195733 0.100523076
11.000000000 0.079457553 0.208779335 0.096223983 0.090353345 0.088437246 0.087758305 0.400000000 0.213613446 0.099193099 0.093459979 0.091950631 0.091338366
12.000000000 0.073540394 0.197176578 0.088156425 0.082755449 0.081167207 0.080576659 0.366666667 0.196549521 0.090885351 0.085629991 0.084246414 0.083684926
13.000000000 0.068438353 0.183255842 0.081486337 0.076253670 0.075186467 0.074517032 0.342857143 0.182000209 0.083855718 0.079004617 0.077727467 0.077209093
14.000000000 0.063993908 0.170706092 0.075347933 0.070979408 0.069899132 0.069407363 0.325000000 0.169448673 0.077830319 0.073325724 0.072139800 0.071658428
